Towards a Lightweight Multi-Cloud DSL for Elastic and Transferable Cloud-native Applications

Cloud-native applications are intentionally designed for the cloud in order to leverage cloud platform features like horizontal scaling and elasticity - benefits coming along with cloud platforms. In addition to classical (and very often static) multi-tier deployment scenarios, cloud-native applications are typically operated on much more complex but elastic infrastructures. Furthermore, there is a trend to use elastic container platforms like Kubernetes, Docker Swarm or Apache Mesos. However, especially multi-cloud use cases are astonishingly complex to handle. In consequence, cloud-native applications are prone to vendor lock-in. Very often TOSCA-based approaches are used to tackle this aspect. But, these application topology defining approaches are limited in supporting multi-cloud adaption of a cloud-native application at runtime. In this paper, we analyzed several approaches to define cloud-native applications being multi-cloud transferable at runtime. We have not found an approach that fully satisfies all of our requirements. Therefore we introduce a solution proposal that separates elastic platform definition from cloud application definition. We present first considerations for a domain specific language for application definition and demonstrate evaluation results on the platform level showing that a cloud-native application can be transferred between different cloud service providers like Azure and Google within minutes and without downtime. The evaluation covers public and private cloud service infrastructures provided by Amazon Web Services, Microsoft Azure, Google Compute Engine and OpenStack.

==> sockShop.yml <==
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: carts-db
  labels:
    name: carts-db
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: carts-db
    spec:
      containers:
      - name: carts-db
        image: mongo
        ports:
        - name: mongo
          containerPort: 27017
        securityContext:f
          capabilities:
            drop:
              - all
            add:
              - CHOWN
              - SETGID
              - SETUID
          readOnlyRootFilesystem: true
        volumeMounts:
        - mountPath: /tmp
          name: tmp-volume
      volumes:
        - name: tmp-volume
          emptyDir:
            medium: Memory
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: carts-db
  labels:
    name: carts-db
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 27017
    targetPort: 27017
  selector:
    name: carts-db
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: carts
  labels:
    name: carts
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: carts
    spec:
      containers:
      - name: carts
        image: weaveworksdemos/carts:0.4.8
        ports:
         - containerPort: 80
        env:
         - name: ZIPKIN
           value: zipkin.zipkin.svc.cluster.local
         - name: JAVA_OPTS
           value: -Xms64m -Xmx128m -XX:PermSize=32m -XX:MaxPermSize=64m -XX:+UseG1GC -Djava.security.egd=file:/dev/urandom
        securityContext:
          runAsNonRoot: true
          runAsUser: 10001
          capabilities:
            drop:
              - all
            add:
              - NET_BIND_SERVICE
          readOnlyRootFilesystem: true
        volumeMounts:
        - mountPath: /tmp
          name: tmp-volume
      volumes:
        - name: tmp-volume
          emptyDir:
            medium: Memory
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: carts
  labels:
    name: carts
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 80
    targetPort: 80
  selector:
    name: carts
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: catalogue-db
  labels:
    name: catalogue-db
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: catalogue-db
    spec:
      containers:
      - name: catalogue-db
        image: weaveworksdemos/catalogue-db:0.3.0
        env:
          - name: MYSQL_ROOT_PASSWORD
            value: fake_password
          - name: MYSQL_DATABASE
            value: socksdb
        ports:
        - name: mysql
          containerPort: 3306
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: catalogue-db
  labels:
    name: catalogue-db
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 3306
    targetPort: 3306
  selector:
    name: catalogue-db
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: catalogue
  labels:
    name: catalogue
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: catalogue
    spec:
      containers:
      - name: catalogue
        image: weaveworksdemos/catalogue:0.3.5
        ports:
        - containerPort: 80
        securityContext:
          runAsNonRoot: true
          runAsUser: 10001
          capabilities:
            drop:
              - all
            add:
              - NET_BIND_SERVICE
          readOnlyRootFilesystem: true
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: catalogue
  labels:
    name: catalogue
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 80
    targetPort: 80
  selector:
    name: catalogue
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: front-end
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: front-end
    spec:
      containers:
      - name: front-end
        image: weaveworksdemos/front-end:0.3.12
        resources:
          requests:
            cpu: 100m
            memory: 100Mi
        ports:
        - containerPort: 8079
        securityContext:
          runAsNonRoot: true
          runAsUser: 10001
          capabilities:
            drop:
              - all
          readOnlyRootFilesystem: true
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: front-end
  labels:
    name: front-end
  namespace: sock-shop
spec:
  type: NodePort
  ports:
  - port: 80
    targetPort: 8079
    nodePort: 30001
  selector:
    name: front-end
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: orders-db
  labels:
    name: orders-db
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: orders-db
    spec:
      containers:
      - name: orders-db
        image: mongo
        ports:
        - name: mongo
          containerPort: 27017
        securityContext:
          capabilities:
            drop:
              - all
            add:
              - CHOWN
              - SETGID
              - SETUID
          readOnlyRootFilesystem: true
        volumeMounts:
        - mountPath: /tmp
          name: tmp-volume
      volumes:
        - name: tmp-volume
          emptyDir:
            medium: Memory
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: orders-db
  labels:
    name: orders-db
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 27017
    targetPort: 27017
  selector:
    name: orders-db
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: orders
  labels:
    name: orders
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: orders
    spec:
      containers:
      - name: orders
        image: weaveworksdemos/orders:0.4.7
        env:
         - name: ZIPKIN
           value: zipkin.zipkin.svc.cluster.local
         - name: JAVA_OPTS
           value: -Xms64m -Xmx128m -XX:PermSize=32m -XX:MaxPermSize=64m -XX:+UseG1GC -Djava.security.egd=file:/dev/urandom
        ports:
        - containerPort: 80
        securityContext:
          runAsNonRoot: true
          runAsUser: 10001
          capabilities:
            drop:
              - all
            add:
              - NET_BIND_SERVICE
          readOnlyRootFilesystem: true
        volumeMounts:
        - mountPath: /tmp
          name: tmp-volume
      volumes:
        - name: tmp-volume
          emptyDir:
            medium: Memory
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: orders
  labels:
    name: orders
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 80
    targetPort: 80
  selector:
    name: orders
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: payment
  labels:
    name: payment
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: payment
    spec:
      containers:
      - name: payment
        image: weaveworksdemos/payment:0.4.3
        ports:
        - containerPort: 80
        securityContext:
          runAsNonRoot: true
          runAsUser: 10001
          capabilities:
            drop:
              - all
            add:
              - NET_BIND_SERVICE
          readOnlyRootFilesystem: true
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: payment
  labels:
    name: payment
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 80
    targetPort: 80
  selector:
    name: payment
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: queue-master
  labels:
    name: queue-master
  namespace: sock-shop
spec:
  fs: 1
  template:
    metadata:
      labels:
        name: queue-master
    spec:
      containers:
      - name: queue-master
        image: weaveworksdemos/queue-master:0.3.1
        ports:
        - containerPort: 80
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: queue-master
  labels:
    name: queue-master
  annotations:
    prometheus.io/path: "/prometheus"
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 80
    targetPort: 80
  selector:
    name: queue-master
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: rabbitmq
  labels:
    name: rabbitmq
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: rabbitmq
    spec:
      containers:
      - name: rabbitmq
        image: rabbitmq:3.6.8
        ports:
        - containerPort: 5672
        securityContext:
          capabilities:
            drop:
              - all
            add:
              - CHOWN
              - SETGID
              - SETUID
              - DAC_OVERRIDE
          readOnlyRootFilesystem: true
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: rabbitmq
  labels:
    name: rabbitmq
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 5672
    targetPort: 5672
  selector:
    name: rabbitmq
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: shipping
  labels:
    name: shipping
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: shipping
    spec:
      containers:
      - name: shipping
        image: weaveworksdemos/shipping:0.4.8
        env:
         - name: ZIPKIN
           value: zipkin.zipkin.svc.cluster.local
         - name: JAVA_OPTS
           value: -Xms64m -Xmx128m -XX:PermSize=32m -XX:MaxPermSize=64m -XX:+UseG1GC -Djava.security.egd=file:/dev/urandom
        ports:
        - containerPort: 80
        securityContext:
          runAsNonRoot: true
          runAsUser: 10001
          capabilities:
            drop:
              - all
            add:
              - NET_BIND_SERVICE
          readOnlyRootFilesystem: true
        volumeMounts:
        - mountPath: /tmp
          name: tmp-volume
      volumes:
        - name: tmp-volume
          emptyDir:
            medium: Memory
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: shipping
  labels:
    name: shipping
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 80
    targetPort: 80
  selector:
    name: shipping
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: user-db
  labels:
    name: user-db
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: user-db
    spec:
      containers:
      - name: user-db
        image: weaveworksdemos/user-db:0.4.0
        ports:
        - name: mongo
          containerPort: 27017
        securityContext:
          capabilities:
            drop:
              - all
            add:
              - CHOWN
              - SETGID
              - SETUID
          readOnlyRootFilesystem: true
        volumeMounts:
        - mountPath: /tmp
          name: tmp-volume
      volumes:
        - name: tmp-volume
          emptyDir:
            medium: Memory
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: user-db
  labels:
    name: user-db
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 27017
    targetPort: 27017
  selector:
    name: user-db
---
apiVersion: extensions/v1beta1
kind: Deployment
metadata:
  name: user
  labels:
    name: user
  namespace: sock-shop
spec:
  replicas: 1
  template:
    metadata:
      labels:
        name: user
    spec:
      containers:
      - name: user
        image: weaveworksdemos/user:0.4.4
        ports:
        - containerPort: 80
        env:
        - name: MONGO_HOST
          value: user-db:27017
        securityContext:
          runAsNonRoot: true
          runAsUser: 10001
          capabilities:
            drop:
              - all
            add:
              - NET_BIND_SERVICE
          readOnlyRootFilesystem: true
      nodeSelector:
        beta.kubernetes.io/os: linux
---
apiVersion: v1
kind: Service
metadata:
  name: user
  labels:
    name: user
  namespace: sock-shop
spec:
  ports:
    # the port that this service should serve on
  - port: 80
    targetPort: 80
  selector:
    name: user
